Constraints on the off-shell Higgs boson signal strength in the high-mass $ZZ$ and $WW$ final states with the ATLAS detector

Measurements of the $ZZ$ and $WW$ final states in the mass range above the $2m_Z$ and $2m_W$ thresholds provide a unique opportunity to measure the off-shell coupling strength of the Higgs boson. This paper presents constraints on the off-shell Higgs boson event yields normalised to the Standard Model prediction (signal strength) in the $ZZ \to 4\ell$, $ZZ\to2\ell2\nu$ and $WW\to e\nu\mu\nu$ final states. The result is based on $pp$ collision data collected by the ATLAS experiment at the LHC, corresponding to an integrated luminosity of $20.3$ fb$^\text{-1}$ at a collision energy of $\sqrt{s}$=8 TeV. Using the $CL_s$ method, the observed 95% confidence level (CL) upper limit on the off-shell signal strength is in the range 5.1-8.6, with an expected range of 6.7-11.0. In each case the range is determined by varying the unknown $gg\to ZZ$ and $gg\to WW$ background K-factor from higher-order QCD corrections between half and twice the value of the known signal K-factor. Assuming the relevant Higgs boson couplings are independent of the energy scale of the Higgs production, a combination with the on-shell measurements yields an observed (expected) 95\% CL upper limit on $\Gamma_H/\Gamma_H^{\mathrm{SM}}$ in the range 4.5- -7.5 (6.5- -11.2) using the same variations of the background K-factor. Assuming that the unknown $gg\rightarrow VV$ background K-factor is equal to the signal K-factor,this translates into an observed (expected) 95% CL upper limit on the Higgs boson total width of 22.7 (33.0) MeV.

==> Metadata.txt <==
Title: Constraints on the off-shell Higgs boson signal strength in the high-mass ZZ and WW final states with the ATLAS detector

Abstract:
This paper presents constraints on the off-shell Higgs boson event yields normalised to the Standard Model prediction (signal strength) in
the ZZ →4ll, ZZ → 2ll 2ν and WW → eν μν final states. The result is based on pp collision data collected by the ATLAS experiment at the LHC, corresponding to an integrated luminosity of 20.3 fb<sup>-1 </sup>at a collision energy of √s=8 TeV. Using the CL<sub>s</sub> method, the observed 95% confidence level (CL) upper limit on the off-shell signal strength is in the range 5.1-8.6, with an expected range of 6.7-11.0. In each case the range is determined by varying the unknown gg → ZZ and gg → WW background K-factor from higher-order QCD corrections between half and twice the value of the known signal K-factor.
Assuming the relevant Higgs boson couplings are independent of the energy scale of the Higgs production, a combination with the on-shell measurements yields an observed (expected) 95% CL upper limit on Γ<sub>H</sub>/Γ<sub>H</sub><sup>SM</sup> in the range 4.5-7.5 (6.5-11.2)  using the same variations of the background K-factor.  Assuming that the unknown gg → VV background K-factor is equal to the signal K-factor, this translates into an observed (expected) 95% CL  upper limit on the Higgs boson total width of 22.7 (33.0) MeV.


Comments: 35 pages plus author list + cover pages (51 pages total), 12 figures, 6 tables, submitted to The European Physical Journal C, All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/HIGG-2014-10/

CERN-PH-EP-2015-026

